A Quantized Order Estimator

This paper considers the order estimation problem of stochastic autoregressive exogenous input (ARX) systems by using quantized data. Based on the least squares algorithm and inspired by the control systems information criterion (CIC), a new kind of criterion aimed at addressing the inaccuracy of quantized data is proposed for ARX systems with quantized data. When the upper bounds of the system orders are known and the persistent excitation condition is satisfied, the system order estimates are shown to be consistent for small quantization step. Furthermore, a concrete method is given for choosing quantization parameters to ensure that the system order estimates are consistent. A numerical example is given to demonstrate the effectiveness of the theoretical results of the paper.

==> cover.txt <==
Dear Editor of Automatica:

Enclosed is a paper, entitled “A Quantized Order Estimator”
by Lida Jing. Please accept it as a candidate for publication in Automatica.

Should you have any question, please feel free to contact me.

Thank you very much for your attention!

Best regards,


Lida Jing
Post-doctoral
School of Mathematics, Shandong University
Jinan 250100, China
Phone: +86-15652356766
Email: jld@amss.ac.cn

This paper considers the order estimate problem of stochastic autoregressive exogenous input (ARX) systems by using quantized data. Based on the least squares algorithm, a new kind of information criterion and a new system order estimation algorithm are proposed for ARX systems with quantized data. When the upper bounds of the system orders are known and the persistent excitation condition is satisfied, the system order estimates given by this algorithm are shown to be consistent for small quantization step. Furthermore, a concrete method is given for choosing quantization parameters to ensure that the system order estimates are consistent. A numerical example is given to demonstrate the efficiency of the theoretical results of the paper.
